Electron reconstruction and identification efficiency measurements with the ATLAS detector using the 2011 LHC proton-proton collision data

Many of the interesting physics processes to be measured at the LHC have a signature involving one or more isolated electrons. The electron reconstruction and identification efficiencies of the ATLAS detector at the LHC have been evaluated using proton-proton collision data collected in 2011 at sqrt(s) = 7 TeV and corresponding to an integrated luminosity of 4.7/fb. Tag-and-probe methods using events with leptonic decays of W and Z bosons and J/psi mesons are employed to benchmark these performance parameters. The combination of all measurements results in identification efficiencies determined with an accuracy at the few per mil level for electron transverse energy greater than 30 GeV.

==> Metadata.txt <==
Title:
Electron reconstruction and identification efficiency
measurements with the ATLAS detector using the 2011 LHC
proton-proton collision data

Abstract:
Many of the interesting physics processes to be measured at the LHC
have a signature involving one or more isolated electrons.
The electron reconstruction and identification efficiencies
of the ATLAS detector at the LHC have been evaluated using
proton-proton collision data collected in 2011 at sqrt(s) = 7 TeV
and corresponding to an integrated luminosity of 4.7/fb.
Tag-and-probe methods using events with leptonic decays of W and Z
bosons
and J/psi mesons are employed to benchmark these performance
parameters. The combination of all measurements results in
identification efficiencies determined with an accuracy at the few
per mil level for electron transverse energy greater than 30 GeV. 

Comments:
28 pages plus author list (42 pages total), 20 figures, 4 tables,
submitted to EPJC, All figures including auxiliary figures are
available at
https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/PERF-2013-03/

